Actions of small cancellation groups on hyperbolic spaces

We generalize Gruber--Sisto's construction of the coned--off graph of a small cancellation group to build a partially ordered set $\mathcal{TC}$ of cobounded actions of a given small cancellation group whose smallest element is the action on the Gruber--Sisto coned--off graph. In almost all cases $\mathcal{TC}$ is incredibly rich: it has a largest element if and only if it has exactly 1 element, and given any two distinct comparable actions $[G\curvearrowright X] \preceq [G\curvearrowright Y]$ in this poset, there is an embeddeding $\iota:P(\omega)\to\mathcal{TC}$ such that $\iota(\emptyset)=[G\curvearrowright X]$ and $\iota(\mathbb N)=[G\curvearrowright Y]$. We use this poset to prove that there are uncountably many quasi--isometry classes of finitely generated group which admit two cobounded acylindrical actions on hyperbolic spaces such that there is no action on a hyperbolic space which is larger than both.

==> Prop612.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Prop612.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter% 
  
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{354.58202143bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41778283)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Prop612.pdf}}%
    \put(0.23751402,0.09048864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^{1,2}$}}}%
    \put(0.00669621,0.24832729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^{2,1}=z^{2,3}$}}}%
    \put(0.20357022,0.3764651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^{3,2}$}}}%
    \put(0.63211065,0.39173985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^{3,4}$}}}%
    \put(0.71272721,0.32385223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^{4,3}$}}}%
    \put(0.64399104,0.0064777){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^{4,1}=z^{1,4}$}}}%
  \end{picture}%
\endgroup%


==> Xwalk.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Xwalk.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{456.73500977bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26410091)%
    \put(0.95871715,0.19621295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Xwalk.pdf}}%
    \put(0.12539791,0.15640471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(i_1)$ }}}%
    \put(0.59296592,0.20554772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(i_3)$ }}}%
    \put(0.711906,0.2068285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(i_4)$ }}}%
    \put(0.46907574,0.16702023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Xwalk.pdf}}%
    \put(-0.00198847,0.13915447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(i_0)$ }}}%
    \put(0.30586193,0.17630884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(i_2)$ }}}%
    \put(0.88838919,0.18957826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v(i_5)$ }}}%
  \end{picture}%
\endgroup%


==> bigon1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bigon1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{426.95476173bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65812497)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bigon1.pdf}}%
    \put(0.36797618,0.61184138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i-1}^1$}}}%
    \put(0.54008542,0.22223749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_{j-1}$}}}%
    \put(0.60696319,0.07196353){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_{j-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bigon1.pdf}}%
    \put(0.8067711,0.57522424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.12243981,0.13589341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0.44503729,0.39389642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_i=\partial F$}}}%
    \put(0.6028469,0.14811351){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bigon1.pdf}}%
    \put(0.73504813,0.12252647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
    \put(0.71386678,0.22191595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_j$}}}%
    \put(0.60911769,0.59880672){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i}^1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bigon1.pdf}}%
  \end{picture}%
\endgroup%


==> bigon1test.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bigon1test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{318.46741403bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55237867)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bigon1test.pdf}}%
    \put(0.36797618,0.51353184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i-1}^1$}}}%
    \put(0.54008542,0.18652878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_{j-1}$}}}%
    \put(0.60696319,0.06040056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_{j-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bigon1test.pdf}}%
    \put(0.8067711,0.48279827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.12243981,0.11405831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0.44503729,0.33060587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_i=\partial F$}}}%
    \put(0.6028469,0.12431491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bigon1test.pdf}}%
    \put(0.73504813,0.10283914){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
    \put(0.71386678,0.18625891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_j$}}}%
    \put(0.60911769,0.50259156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i}^1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bigon1test.pdf}}%
  \end{picture}%
\endgroup%


==> segment1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{404.7238413bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51860047)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment1.pdf}}%
    \put(0.36009314,0.33687144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i}$}}}%
    \put(0.08381329,0.3928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.72762553,0.41450712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i}$}}}%
    \put(0.37624601,0.46004378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.27755102,0.26381155){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.53427381,0.14703415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_j$}}}%
    \put(0.51666004,0.00612397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_{j-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{segment1.pdf}}%
    \put(0.07791451,0.01881751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{segment1.pdf}}%
    \put(0.03235024,0.21538051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_1$}}}%
    \put(0.87869323,0.24182879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{segment1.pdf}}%
    \put(0.12283097,0.266885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_-$}}}%
    \put(0.72696397,0.266885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_+=z^1_i$}}}%
    \put(0.09777479,0.32674147){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_i$}}}%
    \put(0.42350546,0.26270891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_{j-1}$}}}%
    \put(0.67963563,0.20981248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_j$}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=5]{segment1.pdf}}%
    \put(0.68798768,0.06225925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
   % \put(0,0){\includegraphics[width=\unitlength,page=6]{segment1.pdf}}%
  \end{picture}%
\endgroup%


==> segment1test.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment1test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{306.69718135bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46391987)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment1test.pdf}}%
    \put(0.36009314,0.30135213){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i}$}}}%
    \put(0.08381329,0.35138364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.72762553,0.37080199){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i}$}}}%
    \put(0.37624601,0.41153732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.27755102,0.23599558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.53427381,0.13153105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_j$}}}%
    \put(0.51666004,0.00547826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_{j-1}$}}}%
  %  \put(0,0){\includegraphics[width=\unitlength,page=2]{segment1test.pdf}}%
    \put(0.07791451,0.01683341){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
 %   \put(0,0){\includegraphics[width=\unitlength,page=3]{segment1test.pdf}}%
    \put(0.03235024,0.19267105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_1$}}}%
    \put(0.87869323,0.21633066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_2$}}}%
   % \put(0,0){\includegraphics[width=\unitlength,page=4]{segment1test.pdf}}%
    \put(0.12283097,0.23874497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_-$}}}%
    \put(0.72696397,0.23874497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_+=z^1_i$}}}%
    \put(0.09777479,0.29229025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_i$}}}%
    \put(0.42350546,0.2350092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_{j-1}$}}}%
    \put(0.67963563,0.18769011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_j$}}}%
  %  \put(0,0){\includegraphics[width=\unitlength,page=5]{segment1test.pdf}}%
    \put(0.68798768,0.05569471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
  %  \put(0,0){\includegraphics[width=\unitlength,page=6]{segment1test.pdf}}%
  \end{picture}%
\endgroup%


==> segment1test2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment1test2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{295.8845119bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49539089)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment1test2.pdf}}%
    \put(0.27505828,0.33182001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i}=R^2_j$}}}%
    \put(0.08686067,0.37227452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.75419856,0.38816319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i}$}}}%
    \put(0.38997922,0.44343827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.53937005,0.1907025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{segment1test2.pdf}}%
    \put(0.05111449,0.00603577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{segment1test2.pdf}}%
    \put(0.0335171,0.19864161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_1$}}}%
    \put(0.91078643,0.22452544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{segment1test2.pdf}}%
    \put(0.12730409,0.24904689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_-$}}}%
    \put(0.62034805,0.18109592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_+=z^1_i=z^2_j$}}}%
    \put(0.10133233,0.30762587){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_i$}}}%
    \put(0.34043078,0.24495992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_{j-1}=y^2_{j-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{segment1test2.pdf}}%
    \put(0.75880966,0.31916412){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{segment1test2.pdf}}%
  \end{picture}%
\endgroup%


==> segment2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{391.06998901bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49765711)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment2.pdf}}%
    \put(0.30351535,0.34846819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i}$}}}%
    \put(0.14148212,0.40923066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.72277637,0.40720525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i}$}}}%
    \put(0.39263358,0.47404401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.5911244,0.28365487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_{k}$}}}%
    \put(0.29338833,0.05883379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_{k}$}}}%
    \put(0.179965,0.16010455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_{k-1}$}}}%
    \put(0.65998852,0.09934208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_{k+2}$}}}%
    \put(0.7653101,0.1682062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_{k+2}$}}}%
    \put(0.08882133,0.31403613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i-1}$}}}%
    \put(0.78556428,0.35251901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i+1}$}}}%
    \put(0.49187902,0.40315439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(-0.00232235,0.25124829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.48377738,0.15200291){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_{k+1}$}}}%
    \put(0.46554864,0.00617297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_{k}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{segment2.pdf}}%
    \put(0.06046551,0.04668132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{segment2.pdf}}%
  \end{picture}%
\endgroup%


==> segment3.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{354.83197632bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54431231)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment3.pdf}}%
    \put(0.386046,0.38262317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_{i}$}}}%
    \put(0.28089988,0.46376282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.6381262,0.35846369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i}$}}}%
    \put(0.40322808,0.15616943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_{j}$}}}%
    \put(-0.00255953,0.28449285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0.2811933,0.31070595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_{i-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{segment3.pdf}}%
    \put(0.2302594,0.06547572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{segment3.pdf}}%
    \put(0.57936022,0.25569016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^1_i$}}}%
    \put(0.14261425,0.24280678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_{j-1}$}}}%
    \put(0.76749559,0.45712989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
  \end{picture}%
\endgroup%


==> segment4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{404.57555196bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58654965)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment4.pdf}}%
    \put(0.50090818,0.33626097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_i$}}}%
    \put(0.11889099,0.30938886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_1$}}}%
    \put(0.82735139,0.3045364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_2$}}}%
    \put(0.34301102,0.10191447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
    \put(0.17593048,0.49622975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.87104458,0.47679487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{segment4.pdf}}%
    \put(0.60832169,0.45873371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.66382057,0.00612621){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0.68177733,0.25358547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{segment4.pdf}}%
    \put(0.31066894,0.32136792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_j$}}}%
    \put(0.24164013,0.16998899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{segment4.pdf}}%
  \end{picture}%
\endgroup%


==> segment4test.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'segment4test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{309.57450373bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59534846)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{segment4test.pdf}}%
    \put(0.50090818,0.34130521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^1_i$}}}%
    \put(0.11889099,0.31402998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_1$}}}%
    \put(0.82735139,0.30910474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_2$}}}%
    \put(0.34301102,0.10344329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^2_j$}}}%
    \put(0.17593048,0.50367367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_{i-1}$}}}%
    \put(0.87104458,0.48394725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y^1_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{segment4test.pdf}}%
    \put(0.60832169,0.46561515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^1$}}}%
    \put(0.66382057,0.00621811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma^2$}}}%
    \put(0.68177733,0.2573895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{segment4test.pdf}}%
    \put(0.31066894,0.32618874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z^2_j$}}}%
    \put(0.24164013,0.17253898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^2_j$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{segment4test.pdf}}%
  \end{picture}%
\endgroup%


==> treea.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'treea.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.91471252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4640443)%
    \put(-0.00361957,0.32096366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_i$}}}%
    \put(0.29105982,0.42724146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i+1}$}}}%
    \put(0.74032511,0.38859497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i+2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{treea.pdf}}%
  \end{picture}%
\endgroup%


==> treeb.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'treeb.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{303.04505005bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50606378)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{treeb.pdf}}%
    \put(-0.00299692,0.09846733){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_i$}}}%
    \put(0.06051878,0.32275715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i+1}$}}}%
    \put(0.45352218,0.47559182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i+2}$}}}%
    \put(0.78499484,0.414061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_{i+3}$}}}%
  \end{picture}%
\endgroup%

